Performance of data-driven inner speech decoding with same-task EEG-fMRI data fusion and bimodal models

Decoding inner speech from the brain signal via hybridisation of fMRI and EEG data is explored to investigate the performance benefits over unimodal models. Two different bimodal fusion approaches are examined: concatenation of probability vectors output from unimodal fMRI and EEG machine learning models, and data fusion with feature engineering. Same task inner speech data are recorded from four participants, and different processing strategies are compared and contrasted to previously-employed hybridisation methods. Data across participants are discovered to encode different underlying structures, which results in varying decoding performances between subject-dependent fusion models. Decoding performance is demonstrated as improved when pursuing bimodal fMRI-EEG fusion strategies, if the data show underlying structure.

==> README.txt <==
It is essential to read the complete set of instructions provided within the template before creating your manuscript for submission to INTERSPEECH 2023.

Templates are provided for both LaTeX and Microsoft Word. The organisers strongly recommend LaTeX, because the template has provides many useful features.

Note: the Microsoft Word template is not included in the Paper Kit from the Overleaf Gallery.

Files included:

LaTeX
-----

INTERSPEECH2023.cls - defines the INTERSPEECH2023 document class

IEEEtran.bst - BibTeX Bibliography Style file

template.tex - the template in LaTeX format: start from this to create your own manuscript

mybib.bib - example bibliography for use with LaTeX + BibTeX

for_review.pdf - the output from template.tex created with the correct settings for double-blind review, with author names & affiliations redacted *** READ THIS DOCUMENT: it contains important instructions that you need to follow ***

camera_ready.pdf - the output from template.tex created with the correct settings for publication, with author names & affiliations revealed

Microsoft Word
--------------

A basic template providing the necessary styles is provided in the Paper Kit available from the conference website. Authors must refer to the above PDFs for full instructions and manuscript specifications.


==> img/plot_results_cvfold4.csv <==
subject,Classification Accuracy %,significance,sd,Approach,a1
sub-01,15.31,,6,EEG RF,"0.1, 0.25, 0.1, 0.1625"
sub-02,12.55,,3.4,EEG RF,"0.15, 0.1625, 0.1125, 0.075"
sub-03,16.56,,3.5,EEG RF,"0.1375, 0.1875, 0.125, 0.2125"
sub-05,14.68,,1.6,EEG RF,"0.1625, 0.1625, 0.1375, 0.125"
sub-01,9.69,,4,fMRI SVM,"0.1125, 0.0375, 0.15, 0.0875]"
sub-02,22.5,,7.5,fMRI SVM,"0.1875, 0.125, 0.2625, 0.325"
sub-03,46.24,,7,fMRI SVM,"0.4125, 0.3875, 0.475, 0.575"
sub-05,27.18,,2,fMRI SVM,"0.2375, 0.2875, 0.2875, 0.275"
sub-01,10,,,fMRI CNN,
sub-02,14,,,fMRI CNN,
sub-03,35,,,fMRI CNN,
sub-05,25,,,fMRI CNN,
sub-01,15.63,,4.07,fMRI-B,0
sub-02,15.94,,1.82,fMRI-B,0
sub-03,21.88,,4.31,fMRI-B,0
sub-05,16.56,,1.25,fMRI-B,0
sub-01,21.88,,2.47,EEG-B,
sub-02,23.44,,2.47,EEG-B,
sub-03,20,,2.04,EEG-B,
sub-05,23.44,,1.56,EEG-B,
sub-01,13.12,,2.8,early fusion,"0.1125, 0.1, 0.175, 0.1375"
sub-02,22.49,,6.6,early fusion,"0.2125, 0.1375, 0.225, 0.325]"
sub-03,41.25,,5.6,early fusion,"[0.3625, 0.3625, 0.425, 0.5]"
sub-05,28.75,,3.1,early fusion,"[0.25, 0.275, 0.3375, 0.2875]"
sub-01,10.29,,4.6,early fusion (aug),"[0.10833333333333334, 0.045, 0.17083333333333334, 0.0875]"
sub-02,22.99,,6,early fusion (aug),"[0.20583333333333334, 0.15, 0.24833333333333332, 0.31583333333333335]"
sub-03,44.96,,6.8,early fusion (aug),"[0.4175, 0.375, 0.4475, 0.5583333333333333]"
sub-05,29,,1.8,early fusion (aug),"0.275, 0.285, 0.32166666666666666, 0.28"
sub-01,28.98,,1.49,fusion-B,"0.09375, 0.15625, 0.125, 0.09375, 0.125, 0.09375, 0.1875, 0.0625, 0.09375, 0.0625"
sub-02,31.84,,3.94,fusion-B,"0.21875, 0.34375, 0.25, 0.1875, 0.15625, 0.125, 0.25, 0.25, 0.09375, 0.2812"
sub-03,30.11,,1.24,fusion-B,"0.5625, 0.5, 0.5, 0.59375, 0.40625, 0.46875, 0.46875, 0.53125, 0.6875, 0.5"
sub-05,30.25,,1.24,fusion-B,"0.25, 0.3125, 0.375, 0.21875, 0.3125, 0.3125, 0.25, 0.34375, 0.28125, 0.25"
sub-01,10.93,,0.04,late fusion,"0.1, 0.05, 0.175, 0.1125]"
sub-02,20.63,,0.057,late fusion,"0.2125, 0.1125, 0.2375, 0.2625"
sub-03,47.5,,0.091,late fusion,"0.3625, 0.4, 0.5125, 0.625"
sub-05,26.56,,0.01,late fusion,"0.25, 0.2875, 0.2625, 0.2625"

